An Information Diffusion Approach to Rumor Propagation and Identification on Twitter

With the increasing use of online social networks as a source of news and information, the propensity for a rumor to disseminate widely and quickly poses a great concern, especially in disaster situations where users do not have enough time to fact-check posts before making the informed decision to react to a post that appears to be credible. In this study, we explore the propagation pattern of rumors on Twitter by exploring the dynamics of microscopic-level misinformation spread, based on the latent message and user interaction attributes. We perform supervised learning for feature selection and prediction. Experimental results with real-world data sets give the models' prediction accuracy at about 90\% for the diffusion of both True and False topics. Our findings confirm that rumor cascades run deeper and that rumor masked as news, and messages that incite fear, will diffuse faster than other messages. We show that the models for True and False message propagation differ significantly, both in the prediction parameters and in the message features that govern the diffusion. Finally, we show that the diffusion pattern is an important metric in identifying the credibility of a tweet.

==> Paralleldots.txt <==
4p8Q1wVSB2J52n8rlWYcR7cACcDvt3xBHiQdSy6cPDk  (3)

vnBmjusFvTfJrHIZUF4r5chYcLhgKm2HWehI9USZF0s  (2)

hmb38PsqDi3Asg0cOvxs3YlSk1Q2lh75PAkGmQGz1kc (main)

Zcr0t0XXhjhAAmMZyKk5iZMfmXhSaQmzt5UdA4oL58E  (4)


KGsCVPDznfC1eHwy0a0yZt5jjdOZalSJf4qkuD2dVmE  (5)

==> feature.txt <==
1. Normalized value of the volume of tweets over account's lifetime
2. Social homogeneity describes the common nodes they interact with
3. Ratio of directed tweets shows how many of his tweets are directed at someone 
4. Active interaction between the nodes
5. Ratio of retweet-to-tweet describes the percentage of the user's tweets that have been retweeted
6. Average number of tweets with hashtags
7. Average tweet per day shows how active the user is
8. Average number of followers, the higher the follower count, the more people he can reach
9. Average number of friends (described as the people a user follows) since he is likely to retweet his friend's messages.
10. Average number of mentions: tweets with @SOMEONE / total no of tweets ...remove
11. Average URL per tweet shows how much the inclusion of URL impact interaction ...remove
13. Ratio of follower-to-friends to show how balanced his network is
14. Ratio of favorited-to-tweet


the other features from paralleldots:
15. Positive sentiment
16. Negative sentiment
17. Neutral sentiment
18. Happy emotion
19. Fear emotion
20. Sad emotion
21. Angry emotion
22. Bored emotion
23. feedback intent
24. News intent
25. Query intent
26. Spam intent
27. Marketing intent
28. Abusive
29. Hate_speech
30. neither abusive
31. Presence of URL
32. Presence of hashtags
12. Presence of media


==> stories.txt <==
True:

1. Blood spots were visible in the left eye of Joe Biden, a 2020 U.S. Democratic presidential candidate, during a CNN debate in September 2019.
https://www.snopes.com/fact-check/joe-biden-eye-blood/
2.Anti-abortion Republican U.S. Rep. Scott DesJarlais testified that he encouraged some women to have abortions.
https://www.snopes.com/fact-check/scott-desjarlais-abortions/
3. An animation video shows air traffic over the United States on Sept. 11, 2001, as thousands of flights were grounded after a terrorist attack on the country.
https://www.snopes.com/fact-check/us-air-traffic-video-from-9-11/
Trump's Department of Justice asked the U.S. Supreme Court to rule, in two consolidated cases, in a way that would establish the legality of employers' firing workers on the basis of their sexual orientation.
https://www.snopes.com/fact-check/trump-administration-fire-lgbtq/



False:
1. In a leaked e-mail, Hillary Clinton said "we must destroy Syria for Israel." (hillary clinton destroy syria)
https://www.snopes.com/fact-check/did-clinton-say-syria-israel-leaked-e-mail/

2. The FBI discovered bones of young children in the waters around the late billionaire Jeffrey Epstein's private island. (epstein bones children)
https://www.snopes.com/fact-check/epstein-island-bones/

3. The August 2019 Odessa shooter was "a Democrat Socialist who had a Beto sticker on his truck."
https://www.snopes.com/fact-check/odessa-shooting-orourke/

QUERY="flight AND grounded AND after AND 9/11 OR flight AND grounded AND 9/11 OR flight AND after AND 9/11 OR grounded AND after AND 9/11




==> workaround.txt <==
1. I will provide 6 stories: 3 will be rumors, 3 will be true and keywords for each {{ what do you mean by a story? OR what makes up a story? }A story is like a topic but not generalized, a story could be “amazon provides 20% of the world’s oxygen”} so we break this story down into keywords -amazon, world, oxygen - yeah? Dont worry, i will provide this
2. Search the twitter api using those keywords and collect tweets in a database. I want use to do n-grams search such that the tweets have to contain all or most of the keywords and not just one of the words.
3. for each true/rumor stories:
    - get userids (give me a count per story)
    - see if there are any users common to both (eg. st1VSst2: 15 users, st1VSst3: 100 users etc) {{ what are we trying to achieve here? }}see interests across different topics. Or not. This is more data analytics
4. for each of the tweets, check if the tweet has been retweeted(the retweet count tag in the JSON), and get all its retweets, and replies
5. for each of the stories, create a visual map. i.e., each original tweet is linked to its retweet and each retweet is linked to its retweet.
6. for each of the stories, create a graph that shows the volume of tweet per month(based on first and last posts), such that x-axis: time, y-axis: count
7. using paralledots.com api (https://user.apis.paralleldots.com/user_dashboard) username:aaarise@ksu.edu password: "laugh2418lol." run sentiment, emotion, intent,abusive,taxonomy and get their scores
8. from tweets, get score for presence of URL, hashtag {{ I assume that “presence” is being calculated from (7) } nope, because it is a binary value of 1 if there is URL in the tweet, or 0 if there is none..same way we did the last one, I think there is a tag for this in the tweet JSON}
9. for each tweet in our model train our model using sentiment(), emotion(), intent(), abusive(), taxonomy(), URL, hashtag and label diffused or not diffused
10. get prediction accuracy scores.
11. rank the attributes in decreasing order of importance


Crawler:
1. For the keywords, get all posts
2. For each message, get all its retweets
          For each retweet, get all its retweets
3. I want 2 to loop as much as possible. Even if posts from 1 is just 2000 or 3000.
4. Let’s ensure the crawl is such that we can use data crawled so far even if the crawl is still running so we can start working on other parts and have something to work with.
5. We are also planning to collect users from our collection, get their followers. And use them the same way we did the last time. If a follower is in our collection of tweets and retweets then the edge is marked diffused.

Content analysis
1. using paralleldots.com api (https://user.apis.paralleldots.com/user_dashboard) username:aaarise@ksu.edu password: "laugh2418lol." run sentiment, emotion, intent,abusive,taxonomy and get their scores

Diffusion prediction
1. I am not going to use all the features from last time. I will provide a list

